An Algorithm for Illuminating $n$ Nonoverlapping Circular Discs' Boundaries on the Plane with Application to Tree Stem Illumination Problem

Given a set of $n$ nonoverlapping circular discs on a plane, we aim to determine possible positions of points (referred to as cameras) that could fully illuminate all the circular discs' boundaries. This work presents a geometric approach for determining feasible camera positions that would provide total illumination of all circular discs. The Laguerre Delaunay triangulation, coupled with the intersection of slabs formed by the boundaries of circular discs, is employed to form the region that satisfies the given conditions. The experiment is conducted using a set of randomly positioned circular discs on a plane. This study has the potential to address the issue of illumination in forests by utilizing a LiDAR camera to determine the possible number and placement of cameras that can effectively illuminate trees within a forest.

==> duality_of_point_and_line.txt <==
\subsubsection{The projection space of point and line}

In this section, we are going to consider representation of line $y=mx+c$ on $\in \mathbb{R}^2$ as point  $(m,c)$ on projection space $(PS)$ $\in \mathbb{R}^2$ and study on representation from point on $PS$ as line on $\mathbb{R}^2$ to help us study on the shape of feasible region.

\begin{lemma}
	 The projections can be performed bidirectionally between point $(m,c) \in \mathbb{R}^2$ and line $y=-mx+c \in PS$ \Llabel{pr2-lps}
\end{lemma}

\begin{proof}\\
	$(\rightarrow)$
	Given the intersection point $(m,c) \in \mathbb{R}^2$ of two lines two non parallel lines $y=m_i x+c_i$ and $y=m_j x+c_j \in \mathbb{R^2}$. Consider
	$$\begin{array}{rcl}
		m_i m+ci &= &m_j m+cj \\
		(m_i - m_j)m &= &- (c_i-c_j)\\
		m &=&-\frac{c_i-c_j}{m_i - m_j}
	\end{array}$$
	and $c=m_i x+c_i=c_i - \frac{c_i-c_j}{m_i - m_j} m_i $. Thus, the intersection point of given lines is $(- \frac{c_i-c_j}{m_i - m_j},c_i - \frac{c_i-c_j}{m_i - m_j} m_i) $.\\
	Since points $(m_i,c_i)$ and $(m_j,c_j) \in PS$ is projection of lines $y=m_i x+c_i$ and $y=m_j x+c_j \in \mathbb{R^2}$. Consider a line through these two points, we have slope $m = \frac{c_i-c_j}{m_i-m_j}$ and y-intercept from point $(m_i,c_i)$ is $c = c_i-\frac{c_i-c_j}{m_i-m_j}m_i$. Thus, the line is $y=\frac{c_i-c_j}{m_i-m_j} x + c_i-\frac{c_i-c_j}{m_i-m_j}m_i \in PS$. Therefore, the point $(m,c) \in \mathbb{R}^2$ can be represent as $y=-mx+c \in PS$. \\
	$(\leftarrow)$ Given two lines $y=m_i x+c_i$ and $y=m_j x+c_j \in PS$. The intersection point of these two lines calculate through line $y=m_i x+c_i$ is $(- \frac{c_i-c_j}{m_i - m_j},c_i - \frac{c_i-c_j}{m_i - m_j} m_i) $. Since point $(m,c) \in PS$ can be represent as line $y=mx+c \in \mathbb{R}^2$, then the projection of $(- \frac{c_i-c_j}{m_i - m_j},c_i - \frac{c_i-c_j}{m_i - m_j} m_i)$ is $y=- \frac{c_i-c_j}{m_i - m_j} x +c_i - \frac{c_i-c_j}{m_i - m_j} m_i$. Consider point $(-m_i,c_i) \in \mathbb{R}^2$ on the projection line, we have $c_i=- \frac{c_i-c_j}{m_i - m_j}(-m_i)+c_i - \frac{c_i-c_j}{m_i - m_j} m_i$ is true. Then, point $(-m_i,c_i)$ is on the line. Similarly to point $(-m_j,c_j) \in \mathbb{R}^2$ by calculating intersection point through line $y=m_j x+c_j$.
	Therefore, the line $y=-mx+c \in PS$ can be represent as $(m,c) \in \mathbb{R}^2$.
\end{proof}

\begin{theorem}
	The points on $PS$ are colinear if and only if the projection lines on $\mathbb{R}^2$ are concurrent.
\end{theorem}

\begin{proof}\\
	$(\rightarrow)$	Given three non parallel concurrent lines $l_1, l_2$ and $l_3\in \mathbb{R}^2$. From \Lref{pr2-lps}, we know that the intersection point $p_{i,j}$ of $l_i$ and $l_j \in \mathbb{R}^2$ where $i,j=1,2,3$ and $i\neq j$ can be represent as a line $p^*_{i,j}$ on $PS$ that contain points $l^*_i$ and $l^*_j$ which is projection of line $l_i$ and $l_j\in \mathbb{R}^2$. Since $l_1, l_2$ and $l_3\mathbb{R}^2$ are concurrent, then the projection points $l^*_1, l^*_2$ and $l^*_3 \in PS$, which are projection of $l_1, l_2$ and $l_3 \in \mathbb{R}^2$, lies on the same line. Thus, the projection points on $PS$ are colinear.\\
	$(\leftarrow)$ Given three colinear point $p_1, p_2$ and $p_3\in PS$. From \Lref{pr2-lps}, we can construct a line $l_{i,j}$ through points $p_i$ and $p_j$ where $i,j=1,2,3$ and $i\neq j$. Since $l_{i,j}\in PS$ can be represent as a point $l^*_{i,j}\in \mathbb{R}^2$, which is an intersection point between lines $p^*_i$ and $p^*_j\in \mathbb{R}^2$ that are projection of points $p_i$ and $p_j \in PS$, then the projection point on $\mathbb{R}^2$ of line through points $p_1, p_2$ and $p_3\in PS$ is intersection of $p^*_1, p^*_2$ and $p^*_3\in PS$. Thus, $p^*_1, p^*_2$ and $p^*_3$ are concurrent
\end{proof}

==> ref_for_paper.txt <==
Convex hull, Voronoi diagram, Delaunay triangulation
\bibitem{compgem} De Berg, M. (2000). \textit{Computational geometry: algorithms and applications}. Springer Science \& Business Media.

Toth, illumination of convex disc
\bibitem{illuconvexdisc} Tóth, L. F. (1977). Illumination of convex discs. \textit{Acta Mathematica Academiae Scientiarum Hungaricae, 29}(3), 355-360.

Laguerre VD and triangulation
\bibitem{laguerre} Sugihara, K. (2000). Three-dimensional convex hull as a fruitful source of diagrams.

visibility
\bibitem{vis} Devadoss, S. L., \& O'Rourke, J. (2011). \textit{Discrete and computational geometry}. Princeton University Press.

illumination problem
\bibitem{illuprob} Urrutia, J. (2000). Art gallery and illumination problems. In \textit{Handbook of computational geometry}, 973-1027.

terrain guarding
\bibitem{terrainguard} Eidenbenz, S., Stamm, C., & Widmayer, P. (2001). Inapproximability results for guarding polygons and terrains. \textit{Algorithmica, 31}, 79-113.

art gallery problem, illumination problem
\bibitem{artgalprob} O'rourke, J. (1987). \textit{Art gallery theorems and algorithms}. Oxford University Press, Inc.

art gallery
\bibitem{artgal92} Shermer, T. C. (1992). Recent results in art galleries (geometry). Proceedings of \textit{the IEEE, 80}(9), 1384-1399.

illuminating problem
\bibitem{illurectri} Czyzowicz, J., Riveracampo, E., & Urrutia, J. (1993). Illuminating rectangles and triangles in the plane. \textit{Journal of Combinatorial Theory, Series B, 57}(1), 1-17.

illumination convex bodies
\bibitem{illuconvex} Martini, H., & Soltan, V. (1999). Combinatorial problems on the illumination of convex bodies. \textit{Aequationes Mathematicae, 57}, 121-152.

forest illumination
\bibitem{forestcanoillu} Jennings, S. B., Brown, N. D., & Sheil, D. (1999). Assessing forest canopies and understorey illumination: canopy closure, canopy cover and other measures. Forestry, 72(1), 59-74.

algorithm for art gallery
\bibitem{artgalalg} Ghosh, S. K. (2010). Approximation algorithms for art gallery problems in polygons. Discrete Applied Mathematics, 158(6), 718-722.

combinatoric on illumination problem
\bibitem{illucombi} Martini, H., & Soltan, V. (1999). Combinatorial problems on the illumination of convex bodies. \textit{Aequationes Mathematicae, 57}, 121-152.

TLS
\bibitem{tls} Abegg, M., Kükenbrink, D., Zell, J., Schaepman, M. E., \& Morsdorf, F. (2017). Terrestrial laser scanning for forest inventories—tree diameter distribution and scanner location impact on occlusion. \textit{Forests, 8}(6), 184.

LiDAR
\bibitem{lidar} Dassot, M., Constant, T., & Fournier, M. (2011). The use of terrestrial LiDAR technology in forest science: application fields, benefits and challenges. \textit{Annals of forest science, 68}, 959-974.

guarding
\bibitem{locateguard} Amit, Y., Mitchell, J. S., & Packer, E. (2010). Locating guards for visibility coverage of polygons. International Journal of Computational Geometry & Applications, 20(05), 601-630.

floodlight
\bibitem{floodlightref1} Czyzowicz, J., Rivera-Campo, E., & Urrutia, J. (1993, August). Optimal Floodlight Illumination of Stages. In \textit{CCCG} (pp. 393-398).

TLS
\bibitem{tls2} Wilkes, P. et al. (2017). Data acquisition considerations for terrestrial laser scanning of forest plots. \textit{Remote Sensing of Environment, 196}, 140-153.

TLS
\bibitem{tls3} Kuronen, M., Henttonen, H. M., \& Myllymäki, M. (2019). Correcting for nondetection in estimating forest characteristics from single-scan terrestrial laser measurements. \textit{Canadian journal of forest research, 49}(1), 96-103.

TLS
\bibitem{tls4} Li, L. et al. (2020). An iterative-mode scan design of terrestrial laser scanning in forests for minimizing occlusion effects. \textit{IEEE Transactions on Geoscience and Remote Sensing, 59}(4), 3547-3566.

art gallery
\bibitem{1startgal} Honsberger, R. (1976). Mathematical Gems II: The Dolciani Mathematical Expositions. \textit{Mathematical Association of America, (2)}, 12.
